From Perception to Decision: A Data-driven Approach to End-to-end Motion Planning for Autonomous Ground Robots

Learning from demonstration for motion planning is an ongoing research topic. In this paper we present a model that is able to learn the complex mapping from raw 2D-laser range findings and a target position to the required steering commands for the robot. To our best knowledge, this work presents the first approach that learns a target-oriented end-to-end navigation model for a robotic platform. The supervised model training is based on expert demonstrations generated in simulation with an existing motion planner. We demonstrate that the learned navigation model is directly transferable to previously unseen virtual and, more interestingly, real-world environments. It can safely navigate the robot through obstacle-cluttered environments to reach the provided targets. We present an extensive qualitative and quantitative evaluation of the neural network-based motion planner, and compare it to a grid-based global approach, both in simulation and in real-world experiments.

==> video_readme.txt <==
(1) The video shows a robot (Turtlebot equipped with Hokuyo laser range finder)
navigating to desired goal points using an end-to-end motion planner (from
laser measurements and target information to motion commands).
The navigation policy is learned from expert demonstration and a neural network
model is trained in a supervised manner. While the training data is gathered in
simulation, the robot can be successfully deployed in the real world. While
navigating, the robot can safely avoid collisions and reach the desired target
positions. The Video shows how the robot navigates through a maze-like environment,
avoids chairs and a table, and how it reacts to suddenly appearing and dis-
appearing objects.
(2) Tested with VLC Media Player (Version 2.2.1) and Quicktime Player (Version 10.4 ).
(3) Mark Pfeiffer, pfmark@ethz.ch


==> video_summary.txt <==
This video shows an approach where a robot learns it's end-to-end navigation behavior from expert demonstrations.
The training data / expert demonstrations are generated in simulation, a convolutional neural network is trained and the robot is deployed in the real world.
The learned model computes the motion commands to navigate through an object cluttered environment to a desired target position, while avoiding collisions.
Therefore, only local information (laser-measurements and target information) are provided and the robot does not have any global map knowledge.
The video shows how the robot navigates through a maze-like environment, avoids chairs and a table, and how it reacts to suddenly appearing and disappearing objects.

